On Modality Bias in the TVQA Dataset

TVQA is a large scale video question answering (video-QA) dataset based on popular TV shows. The questions were specifically designed to require "both vision and language understanding to answer". In this work, we demonstrate an inherent bias in the dataset towards the textual subtitle modality. We infer said bias both directly and indirectly, notably finding that models trained with subtitles learn, on-average, to suppress video feature contribution. Our results demonstrate that models trained on only the visual information can answer ~45% of the questions, while using only the subtitles achieves ~68%. We find that a bilinear pooling based joint representation of modalities damages model performance by 9% implying a reliance on modality specific information. We also show that TVQA fails to benefit from the RUBi modality bias reduction technique popularised in VQA. By simply improving text processing using BERT embeddings with the simple model first proposed for TVQA, we achieve state-of-the-art results (72.13%) compared to the highly complex STAGE model (70.50%). We recommend a multimodal evaluation framework that can highlight biases in models and isolate visual and textual reliant subsets of data. Using this framework we propose subsets of TVQA that respond exclusively to either or both modalities in order to facilitate multimodal modelling as TVQA originally intended.

==> Paper/supp_materials.txt <==
\pdfoutput=1
\documentclass{bmvc2k}
%\usepackage{ragged2e}
%% Enter your paper number here for the review copy
%\bmvcreviewcopy{476}

\title{Author Guidelines for the\\ British Machine Vision Conference}

% Enter the paper's authors in order
% \addauthor{Name}{email/homepage}{INSTITUTION_CODE}
\addauthor{Thomas Winterbottom}{thomas.i.winterbottom@durham.ac.uk}{1}
\addauthor{Noura Al Moubayed}{noura.al-moubayed@durham.ac.uk}{1}
\addauthor{Sarah Xiao}{hong.xiao@durham.ac.uk}{2}
\addauthor{Alistair McLean}{alistair@carbondmp.com}{3}

% Enter the institutions
\addinstitution{
 Department of Computer Science\\
 Durham University\\
 Durham, UK
}
\addinstitution{
 Durham University Business School\\
 Durham University\\
 Durham, UK
}
\addinstitution{
 Carbon DMP\\
 Middlesbrough, UK
}
\runninghead{Winterbottom, Moubayed, Xiao, McLean}{On Modailty Bias in TVQA}

% Any macro definitions you would like to include
% These are not defined in the style file, because they don't begin
% with \bmva, so they might conflict with the user's own macros.
% The \bmvaOneDot macro adds a full stop unless there is one in the
% text already.
\def\eg{\emph{e.g}\bmvaOneDot}
\def\Eg{\emph{E.g}\bmvaOneDot}
\def\etal{\emph{et al}\bmvaOneDot}
%-------------------------------------------------------------------------
% Document starts here
\begin{document}


\appendix
\setcounter{figure}{5}
\setcounter{table}{2}
\section{Experimental Setup}
Our experiments are on the TVQA dataset and we use and adapt the code provided by the authors\footnote{https://github.com/jayleicn/TVQA}. Due to their size, the regional features are unavailable for download and we extract them ourselves following the author's instructions. The models are trained on an RTX 2080 Ti GPU with batch size 32 and a rectified-Adam solver \cite{liu2019variance}. We use a pretrained, non-finetuned BERT embedding layer using the uncased base tokenizer\footnote{https://github.com/huggingface/transformers}. When using regional features we use the top 20 detections per video segment. All further settings are as described in TVQA, most notably: We use 6B-300d GloVe embeddings and all word embedding layers are frozen during training. We use the timestamps annotations and train the model until improvements on the validation set accuracy is not made for 3 epochs. We check validation and training set accuracies every 400 iterations, except for the models that include regional features where we check every 800 iterations as these run significantly slower. In this study we control for the modality used in order to isolate its influence on the performance of the overall model. Details of the different variations are evaluated and their associated results are discussed in the next section. 

\section{Model Similarities}
\noindent We provide the IoU scores between the GloVe embedding model variations. The IoU scores in Figure \ref{glove_iou} are similar to their BERT counterparts shown in Figure 3b.
\begin{figure}[h]
    \centering
    \includegraphics[width=0.5\columnwidth]{figures/glove_iou.png}
    \caption{Intersection / Union (IoU) score for correct predictions in the validation set between GloVe models.}
    \label{glove_iou}
\end{figure}
As an alternative set comparison measure, we consider the proportion of questions in the validation set that each pair of models answer the same, regardless if the answer is correct or incorrect.
\begin{figure}[h]
    %\label{glove_agree}
    \centering
    \includegraphics[width=0.5\columnwidth]{figures/glove_agree.png}
    \caption{Proportion of the validation set that GloVe models answer the same.}
    \label{glove_agree}
\end{figure}
\begin{figure}[h]
    %\label{bert_agree}
    \centering
    \includegraphics[width=0.5\columnwidth]{figures/bert_agree.png}
    \caption{Proportion of the validation set that BERT models answer the same.}
    \label{bert_agree}
\end{figure}
\\We find the non-subtitle models with GloVe embeddings (Figure \ref{glove_agree}) agree \textit{slightly} more than those with BERT embeddings (Figure \ref{bert_agree}).
\onecolumn

\section{Question Type Analysis}
%Qtype distributions
\begin{table}[h]
  \begin{center}
    \begin{tabular}{c|c} 
      \textbf{Other `Type'} & \textbf{Example} \\\hline\hline    
      Spelling Variation&`\textit{Whom} did Roger say\\& was following him after\\& he made the drop?'\\\hline
      Typo&`\textbf{tWhat} was the reason\\& House said they should\\& do a brain biopsy when\\& they were discussing\\& options of what to do?'\\\hline
      \textit{Did}/\textit{Does}&`\textit{Did} Joey walk into\\& the room before or\\& after Chandler?'\\\hline
      Double \textit{`When'}\\Question &`\textit{When} did Lucas say\\& he made the video\\& \textit{when} he was showing\\& to Beckett and Castle?'\\
    \end{tabular}
    \caption{Example questions from `other' question type category. The `other' category makes up 1.1\% of the validation set.}
    \label{other_examples}
  \end{center}
\end{table}

% \begin{figure}[h]
%     \centering
%     \includegraphics[width=0.7\columnwidth]{figures/qtype_sets.png}
%     \caption{\justify{The percentage increase of each respective question type, in the specified subset, compared to the overall question type distribution in the validation set. Each of the subsets analysed corresponds to a row in Table 1b. For example, the top left element of this figure shows that there is an extra 2.5\% `what' questions in the hard dataset than in the validation set.}}
%     \label{qtype_sets}
% \end{figure}


\section{Feature Contributions}
% VIOLIN PLOTS
To complement the true positive and false positive vote contributions analysed in Figure 2, we present the answer vote contributions of true negative and false negative answers between VIR and SVIR trained models with both BERT and GloVe embeddings.
\begin{figure}[h]
    \centering
    \includegraphics[width=0.7\columnwidth]{figures/violins/glove_tpfp.png}
    \caption{Pre-softmax vote contributions for answers in the validation set for the VIR (left) and SVIR (right) trained models with GloVe embeddings. This is the GloVe embedding counterpart to Figure 2.}
    \label{tpfp}
\end{figure}

\begin{figure}[h]
    \centering
    \includegraphics[width=0.7\columnwidth]{figures/violins/glove_tnfn.png}
    \caption{Pre-softmax vote contributions for answers in the validation set for the VIR (left) and SVIR (right) trained models with GloVe embeddings.}
    \label{tpfp}
\end{figure}

\begin{figure}[h]
    \centering
    \includegraphics[width=0.7\columnwidth]{figures/violins/tnfn.png}
    \caption{Pre-softmax vote contributions for answers in the validation set for the VIR (left) and SVIR (right) trained models with BERT embeddings.}
    \label{tpfp}
\end{figure}
\clearpage
\section{Training Set Inclusion-Exclusion}
\begin{table}[h]
  \begin{center}
    \begin{tabular}{c|c|c|c} %\textit{Subtitle Models}+\textit{Non-Subtitle Models}
      \textbf{Group A} & \textbf{Group B} & \textbf{BERT Models} & \textbf{GloVe Models}\\\hline\hline
      %                                       B-Val    G-Val    
      \textit{All}          & -                              & 96.77\% & 94.54\% \\\hline
      \textit{All}          & \textit{Non-Subtitle}          & 14.32\% & 14.56\% \\\hline
      \textit{All}          & SVIR                           & 15.19\% & 14.47\% \\\hline\hline
      %\textit{All}          & S, V, I, R                     &  5.66\% &  4.02\% \\\hline\hline
      \textit{Subtitle}     & -                              & 94.80\% & 89.91\% \\\hline
      \textit{Subtitle}     & \textit{Non-Subtitle}          & 14.32\% & 14.56\% \\\hline\hline
      \textit{Non-Subtitle} & -                              & 82.45\% & 79.99\% \\\hline
      \textit{Non-Subtitle} & \textit{Subtitle}              &  1.96\% &  4.63\% \\\hline
      \textit{Non-Subtitle} & S                              & 12.34\% & 15.97\% \\\hline\hline
      S, V, I, R                   & -                       & 91.11\% & 90.52\% \\\hline
      S, V, I, R                   & SVIR                    & 12.15\% & 12.03\% \\\hline\hline
      SVIR                         & -                       & 81.58\% & 80.07\% \\\hline
      SVIR                         & S, V, I, R              &  2.62\% &  1.58\% \\\hline\hline
      S                            & -                       & 80.77\% & 76.41\% \\\hline
      S                            & \textit{Non-Subtitle}   & 10.67\% & 12.39\% \\\hline
    %   S                            & V, I, R                 & 15.42\% & 15.32\% \\\hline
    %   S                            & VIR                     & 26.70\% & 25.70\% \\\hline\hline
    \end{tabular}
    \caption{The percentages of the \textit{training} set that are correctly answered by models in Group A, but incorrectly answered by Group B. \textit{Subtitle models} = \{S, SI, SVI, SVIR\}, \textit{Non-Subtitle models} = \{V, I, R, VI, VIR\}. \textit{All models} = \textit{Subtitle} + \textit{Non-Subtitle}. Though considering responses of the training set is inherently flawed due to training bias, it provides a reasonable starting point and considerable size boost to  our initially proposed IEM subsets.}
    \label{table_innotin}
  \end{center}
\end{table}
\clearpage
\section{RUBi Learning Strategy}
\begin{figure}[h]
    \centering
    \includegraphics[width=0.9\columnwidth]{figures/rubi.png}
    \caption{The RUBi (reducing unimodal bias) learning strategy used in VQA. The model-agnostic RUBi strategy \cite{Cadne2019RUBiRU} uses a text-only variant of a model during training  to reduce (increase) the loss, and therefore importance, of highly-biased (visually dependent and difficult) training samples.}
    \label{rubi_strat}
\end{figure}
% \section{RUBi Question Loss Experiments}
% \begin{table}[h]
%   \begin{center}
%     \begin{tabular}{l|c|c} 
%       \textbf{Q-Loss Weight} & \textbf{Text} & \textbf{Val Acc}\\
%       \hline\hline
%       - & GloVe & 67.78\%\\
%       - & BERT & 70.56\%\\\hline
%       0.005 & GloVe & 67.67\%\\
%       0.005 & BERT & 70.37\%\\\hline
%       0.15 & GloVe & 67.67\%\\
%       0.15 & BERT & 70.37\%\\\hline
%     %   0.5 & GloVe & ??.??\%\\
%     %   0.5 & BERT & ??.??\%\\\hline
%       1.0 & GloVe & 67.67\%\\
%       1.0 & BERT & 70.37\%\\\hline
%     \end{tabular}
%     \caption{\justify{TVQA SI model trained on RUBi criterion provided by \footnote{https://github.com/cdancette/rubi.bootstrap.pytorch/blob/master/rubi/models/criterions/rubi_criterion.py} }}
%     \label{tab:rubi_analysis}
%   \end{center}
% \end{table}

\bibliography{main}
\end{document}

